Quantum universality by state distillation

Quantum universality can be achieved using classically controlled stabilizer operations and repeated preparation of certain ancilla states. Which ancilla states suffice for universality? This "magic states distillation" question is closely related to quantum fault tolerance. Lower bounds on the noise tolerable on the ancilla help give lower bounds on the tolerable noise rate threshold for fault-tolerant computation. Upper bounds show the limits of threshold upper-bound arguments based on the Gottesman-Knill theorem. We extend the range of single-qubit mixed states that are known to give universality, by using a simple parity-checking operation. For applications to proving threshold lower bounds, certain practical stability characteristics are often required, and we also show a stable distillation procedure. No distillation upper bounds are known beyond those given by the Gottesman-Knill theorem. One might ask whether distillation upper bounds reduce to upper bounds for single-qubit ancilla states. For multi-qubit pure states and previously considered two-qubit ancilla states, the answer is yes. However, we exhibit two-qubit mixed states that are not mixtures of stabilizer states, but for which every postselected stabilizer reduction from two qubits to one outputs a mixture of stabilizer states. Distilling such states would require true multi-qubit state distillation methods.

==> images/Original images/blochsphere.txt <==
\documentclass[10pt]{article}
\usepackage{color} %used for font color
\usepackage{amssymb} %maths
\usepackage{amsmath} %maths
\usepackage[utf8]{inputenc} %useful to type directly accentuated characters

\usepackage{graphicx}
\include{qcircuit}
\newcommand{\targup}{*{\xy{<0em,0em>*{} \ar @{ - } +<.4em,0em> \ar @{ - } -<.4em,0em> \ar @{ - } +<0em,.4em> \ar @{ - } -<0em,.3em>},*+<.8em>\frm{o}\endxy} \qw}
\renewcommand{\targ}{\targup}

\def\ket #1{\vert #1\rangle}
\def\bra #1{\langle #1\vert}
\def\ketbra #1#2{\ket{#1}\!\bra{#2}}
\def\sub #1{\!_#1\!}
\def\abs #1{\lvert #1\rvert}
\def\norm #1{\lVert #1\rVert}
\DeclareMathOperator{\tr}{Tr}%{\operatorname{Tr}}

\newcommand{\binomial}[2]{\ensuremath{\left(\begin{smallmatrix}#1 \\ #2 \end{smallmatrix}\right)}}

\newcommand\pr{{\bf {P}}}
\def\place #1#2#3{\mspace{#2}\makebox[0pt]{\raisebox{#3}{#1}}\mspace{-#2}}

\usepackage{pst-all,pst-3dplot}


\begin{pspicture}(-2,-1)(2,1)
\psset{Alpha=50,Beta=20}
\psset{unit=2.5cm} % default unit=1cm
\psset{linewidth=.56pt} % default linewidth=.8pt
%\psgrid
%xMin=-1.1,xMax=1.5,yMin=-1,yMax=1,zMin=-1,zMax=1,
%\pstThreeDCoor[IIIDticks,Dx=1,Dy=1,Dz=1,linecolor=black,xMin=-1.1,yMin=-1.1,zMin=-1.1]
\pstThreeDCoor[linestyle=dashed,linecolor=black,linewidth=.28pt,xMin=-1.1,xMax=1.3,yMin=-1.1,yMax=1.3,zMin=-1.1,zMax=1.3]
\pstThreeDLine(1,0,0)(0,1,0)(0,0,1)(1,0,0)
\pstThreeDLine(0,0,1)(0,-1,0)(1,0,0)(0,0,-1)(0,1,0)(-1,0,0)(0,0,1)
\pstThreeDLine[linewidth=.28pt](0,0,-1)(-1,0,0)(0,-1,0)(0,0,-1)
%% this is the horizontal circle, going from -Alpha to 180-Alpha in front
\pstThreeDCircle[linewidth=.28pt,beginAngle=-50,endAngle=130](0,0,0)(1,0,0)(0,1,0)
\pstThreeDCircle[linewidth=.56pt,linestyle=dotted,beginAngle=130,endAngle=310](0,0,0)(1,0,0)(0,1,0)
%% here are the two vertically oriented circles, from -90+Beta to 90+Beta
%$ this isn't quite right (it should depend on Alpha), but I have fudged it
\pstThreeDCircle[linewidth=.28pt,beginAngle=-70,endAngle=110](0,0,0)(1,0,0)(0,0,1)
\pstThreeDCircle[linewidth=.56pt,linestyle=dotted,beginAngle=110,endAngle=290](0,0,0)(1,0,0)(0,0,1)
\pstThreeDCircle[linewidth=.28pt,beginAngle=-65,endAngle=115](0,0,0)(0,1,0)(0,0,1)
\pstThreeDCircle[linewidth=.56pt,linestyle=dotted,beginAngle=115,endAngle=295](0,0,0)(0,1,0)(0,0,1)
%\pstThreeDCircle[linewidth=.28pt](0,0,0)(.707,-.707,0)(0,0,1)
%% this is the circle that goes along the silhouette
\pscircle[linewidth=.28pt](0,0){1}
%\pstThreeDCircle[linewidth=.28pt](0,0,0)(.707,-.707,0)(-.354,-.354,.866)
\pstThreeDDot[drawCoor=false](0,0,1)
\pstThreeDNode(0,0,1){Z0}
\rput([nodesep=.2,angle=45]Z0){$\ket 0$}
\pstThreeDNode(0,0,-1){Z1}
\rput([nodesep=.2,angle=-45]Z1){$\ket 1$}
\pstThreeDNode(1,0,0){X0}
\rput([nodesep=.25,angle=160]X0){$\frac{\ket 0 + \ket 1}{\sqrt 2}$}
\pstThreeDNode(-1,0,0){X1}
\rput([nodesep=.25,angle=0]X1){$\frac{\ket 0 - \ket 1}{\sqrt 2}$}
\pstThreeDNode(0,1,0){Y0}
\rput([nodesep=.25,angle=20]Y0){$\frac{\ket 0 + i \ket 1}{\sqrt 2}$}
\pstThreeDNode(0,-1,0){Y1}
\rput([nodesep=.3,angle=170]Y1){$\frac{\ket 0 - i \ket 1}{\sqrt 2}$}
%\pstThreeDPut[origin=lb](0,0,1){$\ket 1$}
\pstThreeDNode(.707,0,.707){H}
\rput([nodesep=.15,angle=150]H){$\ket H$}
\psdots(H)(Z0)(Z1)(X0)(X1)(Y0)(Y1)
\end{pspicture}
